Four-splitting based coarse-grained multicomputer parallel algorithm for the optimal binary search tree problem

This paper presents a parallel solution based on the coarse-grained multicomputer (CGM) model using the four-splitting technique to solve the optimal binary search tree problem. The well-known sequential algorithm of Knuth solves this problem in $\mathcal{O}\left(n^2\right)$ time and space, where $n$ is the number of keys used to build the optimal binary search tree. To parallelize this algorithm on the CGM model, the irregular partitioning technique, consisting in subdividing the dependency graph into subgraphs (or blocks) of variable size, has been proposed to tackle the trade-off of minimizing the number of communication rounds and balancing the load of processors. This technique however induces a high latency time of processors (which accounts for most of the global communication time) because varying the blocks' sizes does not enable them to start evaluating some blocks as soon as the data they need are available. The four-splitting technique proposed in this paper solves this shortcoming by evaluating a block as a sequence of computation and communication steps of four subblocks. This CGM-based parallel solution requires $\mathcal{O}\left(n^2/\sqrt{p} \right)$ execution time with $\mathcal{O}\left( k \sqrt{p}\right)$ communication rounds, where $p$ is the number of processors and $k$ is the number of times the size of blocks is subdivided. An experimental study conducted to evaluate the performance of this CGM-based parallel solution showed that compared to the solution based on the irregular partitioning technique where the speedup factor is up to $\times$10.39 on one hundred and twenty-eight processors with 40960 keys when $k = 2$, the speedup factor of this solution is up to $\times$13.12 and rises up to $\times$14.93 when $k = 5$.

==> cover_letter.txt <==
Prof. Andrew I. Adamatzky, Editor-in-Chief; 

Dear Sir, I would like to submit a research paper entitled "Four-splitting based coarse-grained multicomputer parallel algorithm for the optimal binary search tree problem" for publication in the International Journal of Parallel, Emergent and Distributed Systems. This paper is co-authored by LACMOU ZEUTOUO Jerry, KENGNE TCHENDJI Vianney, and MYOUPO Jean Frederic. We propose a parallel solution based on the coarse-grained multicomputer (CGM) model using the four-splitting technique to solve the optimal binary search tree problem.

To parallelize on the CGM model the sequential algorithm of Knuth which solves the optimal binary search tree problem, we have proposed the irregular partitioning technique consisting in subdividing the dependency graph into subgraphs (or blocks) of variable size to tackle the trade-off of minimizing the number of communication rounds and balancing the load of processors. However, this technique induces an important latency time of processors (which represents the largest part of the global communication time) because varying the blocks' sizes does not enable them to start evaluating small-size blocks as soon as data they need are available. In this paper, we introduce the four-splitting technique to solve this shortcoming. It is a partitioning technique consisting of subdividing the dependency graph into blocks of variable size and splitting large-size blocks into four subblocks. It allows processors to start the evaluation of blocks as soon as possible. Experimental results showed that our CGM-based parallel solution based on the four-splitting technique outperforms the one using the irregular partitioning technique.

This manuscript has not been published or presented elsewhere in part or in entirety and is not under consideration by another journal. We have read and understood your journal's policies, and we believe that neither the manuscript nor the study violates any of these. There are no conflicts of interest to declare. Thank you for your consideration. I look forward to hearing from you. 

KENGNE TCHENDJI Vianney, Ph.D.
Associate Professor
University of Dschang, Cameroon

